Data Assimilation for hyperbolic conservation laws. A Luenberger observer approach based on a kinetic description

Developing robust data assimilation methods for hyperbolic conservation laws is a challenging subject. Those PDEs indeed show no dissipation effects and the input of additional information in the model equations may introduce errors that propagate and create shocks. We propose a new approach based on the kinetic description of the conservation law. A kinetic equation is a first order partial differential equation in which the advection velocity is a free variable. In certain cases, it is possible to prove that the nonlinear conservation law is equivalent to a linear kinetic equation. Hence, data assimilation is carried out at the kinetic level, using a Luenberger observer also known as the nudging strategy in data assimilation. Assimilation then resumes to the handling of a BGK type equation. The advantage of this framework is that we deal with a single "linear" equation instead of a nonlinear system and it is easy to recover the macroscopic variables. The study is divided into several steps and essentially based on functional analysis techniques. First we prove the convergence of the model towards the data in case of complete observations in space and time. Second, we analyze the case of partial and noisy observations. To conclude, we validate our method with numerical results on Burgers equation and emphasize the advantages of this method with the more complex Saint-Venant system.

==> FigDA/burgersdet0002_0001.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.500000 
0.135000 	 1.000000 
0.145000 	 1.000000 
0.155000 	 1.000000 
0.165000 	 1.000000 
0.175000 	 1.000000 
0.185000 	 1.000000 
0.195000 	 1.000000 
0.205000 	 1.000000 
0.215000 	 1.000000 
0.225000 	 1.000000 
0.235000 	 1.000000 
0.245000 	 1.000000 
0.255000 	 0.500000 
0.265000 	 0.000000 
0.275000 	 0.000000 
0.285000 	 0.000000 
0.295000 	 0.000000 
0.305000 	 0.000000 
0.315000 	 0.000000 
0.325000 	 0.000000 
0.335000 	 0.000000 
0.345000 	 0.000000 
0.355000 	 0.000000 
0.365000 	 0.000000 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/burgersdet0002_0020.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.080113 
0.135000 	 0.129676 
0.145000 	 0.175878 
0.155000 	 0.220589 
0.165000 	 0.264462 
0.175000 	 0.307810 
0.185000 	 0.350811 
0.195000 	 0.393581 
0.205000 	 0.436204 
0.215000 	 0.478743 
0.225000 	 0.521257 
0.235000 	 0.563796 
0.245000 	 0.606419 
0.255000 	 0.649189 
0.265000 	 0.692190 
0.275000 	 0.735538 
0.285000 	 0.779411 
0.295000 	 0.824122 
0.305000 	 0.870324 
0.315000 	 0.919887 
0.325000 	 1.000000 
0.335000 	 0.999959 
0.345000 	 0.866025 
0.355000 	 0.133975 
0.365000 	 0.000041 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/burgersdet0002_0050.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.035855 
0.135000 	 0.058018 
0.145000 	 0.078659 
0.155000 	 0.098613 
0.165000 	 0.118170 
0.175000 	 0.137466 
0.185000 	 0.156578 
0.195000 	 0.175552 
0.205000 	 0.194421 
0.215000 	 0.213206 
0.225000 	 0.231923 
0.235000 	 0.250585 
0.245000 	 0.269200 
0.255000 	 0.287777 
0.265000 	 0.306321 
0.275000 	 0.324837 
0.285000 	 0.343330 
0.295000 	 0.361804 
0.305000 	 0.380261 
0.315000 	 0.398704 
0.325000 	 0.417136 
0.335000 	 0.435559 
0.345000 	 0.453975 
0.355000 	 0.472387 
0.365000 	 0.490796 
0.375000 	 0.509204 
0.385000 	 0.527613 
0.395000 	 0.546025 
0.405000 	 0.564441 
0.415000 	 0.582864 
0.425000 	 0.601296 
0.435000 	 0.619735 
0.445000 	 0.638121 
0.455000 	 0.655174 
0.465000 	 0.645714 
0.475000 	 0.388253 
0.485000 	 0.030415 
0.495000 	 0.000011 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/burgersdet002_0001.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.500000 
0.135000 	 1.000000 
0.145000 	 1.000000 
0.155000 	 1.000000 
0.165000 	 1.000000 
0.175000 	 1.000000 
0.185000 	 1.000000 
0.195000 	 1.000000 
0.205000 	 1.000000 
0.215000 	 1.000000 
0.225000 	 1.000000 
0.235000 	 1.000000 
0.245000 	 1.000000 
0.255000 	 0.500000 
0.265000 	 0.000000 
0.275000 	 0.000000 
0.285000 	 0.000000 
0.295000 	 0.000000 
0.305000 	 0.000000 
0.315000 	 0.000000 
0.325000 	 0.000000 
0.335000 	 0.000000 
0.345000 	 0.000000 
0.355000 	 0.000000 
0.365000 	 0.000000 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/burgersdet002_0020.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.080113 
0.135000 	 0.129676 
0.145000 	 0.175878 
0.155000 	 0.220589 
0.165000 	 0.264462 
0.175000 	 0.307810 
0.185000 	 0.350811 
0.195000 	 0.393581 
0.205000 	 0.436204 
0.215000 	 0.478743 
0.225000 	 0.521257 
0.235000 	 0.563796 
0.245000 	 0.606419 
0.255000 	 0.649189 
0.265000 	 0.692190 
0.275000 	 0.735538 
0.285000 	 0.779411 
0.295000 	 0.824122 
0.305000 	 0.870324 
0.315000 	 0.919887 
0.325000 	 1.000000 
0.335000 	 0.999959 
0.345000 	 0.866025 
0.355000 	 0.133975 
0.365000 	 0.000041 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/burgersdet002_0050.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.035855 
0.135000 	 0.058018 
0.145000 	 0.078659 
0.155000 	 0.098613 
0.165000 	 0.118170 
0.175000 	 0.137466 
0.185000 	 0.156578 
0.195000 	 0.175552 
0.205000 	 0.194421 
0.215000 	 0.213206 
0.225000 	 0.231923 
0.235000 	 0.250585 
0.245000 	 0.269200 
0.255000 	 0.287777 
0.265000 	 0.306321 
0.275000 	 0.324837 
0.285000 	 0.343330 
0.295000 	 0.361804 
0.305000 	 0.380261 
0.315000 	 0.398704 
0.325000 	 0.417136 
0.335000 	 0.435559 
0.345000 	 0.453975 
0.355000 	 0.472387 
0.365000 	 0.490796 
0.375000 	 0.509204 
0.385000 	 0.527613 
0.395000 	 0.546025 
0.405000 	 0.564441 
0.415000 	 0.582864 
0.425000 	 0.601296 
0.435000 	 0.619735 
0.445000 	 0.638121 
0.455000 	 0.655174 
0.465000 	 0.645714 
0.475000 	 0.388253 
0.485000 	 0.030415 
0.495000 	 0.000011 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/burgersdet20002_0001.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.589286 
0.095000 	 0.750000 
0.105000 	 0.750000 
0.115000 	 0.750000 
0.125000 	 0.750000 
0.135000 	 0.750000 
0.145000 	 0.750000 
0.155000 	 0.750000 
0.165000 	 0.160714 
0.175000 	 0.000000 
0.185000 	 0.000000 
0.195000 	 0.000000 
0.205000 	 0.000000 
0.215000 	 0.000000 
0.225000 	 0.000000 
0.235000 	 0.000000 
0.245000 	 0.000000 
0.255000 	 0.000000 
0.265000 	 0.000000 
0.275000 	 0.000000 
0.285000 	 0.000000 
0.295000 	 0.000000 
0.305000 	 0.000000 
0.315000 	 0.000000 
0.325000 	 0.000000 
0.335000 	 0.000000 
0.345000 	 0.000000 
0.355000 	 0.000000 
0.365000 	 0.000000 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/burgersdet20002_0020.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.002689 
0.025000 	 0.007633 
0.035000 	 0.001753 
0.045000 	 -0.006774 
0.055000 	 -0.005492 
0.065000 	 0.003617 
0.075000 	 0.007522 
0.085000 	 0.022227 
0.095000 	 0.029588 
0.105000 	 0.042238 
0.115000 	 0.059252 
0.125000 	 0.114757 
0.135000 	 0.163963 
0.145000 	 0.209474 
0.155000 	 0.254490 
0.165000 	 0.300386 
0.175000 	 0.346726 
0.185000 	 0.392329 
0.195000 	 0.436397 
0.205000 	 0.479061 
0.215000 	 0.521135 
0.225000 	 0.563288 
0.235000 	 0.605287 
0.245000 	 0.645869 
0.255000 	 0.683459 
0.265000 	 0.717308 
0.275000 	 0.747859 
0.285000 	 0.775541 
0.295000 	 0.799150 
0.305000 	 0.815644 
0.315000 	 0.818345 
0.325000 	 0.762163 
0.335000 	 0.439164 
0.345000 	 0.040083 
0.355000 	 0.000034 
0.365000 	 0.007319 
0.375000 	 0.004296 
0.385000 	 -0.005110 
0.395000 	 -0.006977 
0.405000 	 0.001032 
0.415000 	 0.007540 
0.425000 	 0.003397 
0.435000 	 -0.005827 
0.445000 	 -0.006513 
0.455000 	 0.002040 
0.465000 	 0.007637 
0.475000 	 0.002429 
0.485000 	 -0.006434 
0.495000 	 -0.005936 
0.505000 	 0.003005 
0.515000 	 0.007610 
0.525000 	 0.001409 
0.535000 	 -0.006923 
0.545000 	 -0.005253 
0.555000 	 0.003911 
0.565000 	 0.007458 
0.575000 	 0.000355 
0.585000 	 -0.007287 
0.595000 	 -0.004476 
0.605000 	 0.004745 
0.615000 	 0.007180 
0.625000 	 -0.000709 
0.635000 	 -0.007522 
0.645000 	 -0.003617 
0.655000 	 0.005492 
0.665000 	 0.006774 
0.675000 	 -0.001753 
0.685000 	 -0.007633 
0.695000 	 -0.002689 
0.705000 	 0.006140 
0.715000 	 0.006245 
0.725000 	 -0.002758 
0.735000 	 -0.007618 
0.745000 	 -0.001708 
0.755000 	 0.006681 
0.765000 	 0.005600 
0.775000 	 -0.003705 
0.785000 	 -0.007480 
0.795000 	 -0.000691 
0.805000 	 0.007105 
0.815000 	 0.004849 
0.825000 	 -0.004577 
0.835000 	 -0.007219 
0.845000 	 0.000346 
0.855000 	 0.007406 
0.865000 	 0.004005 
0.875000 	 -0.005361 
0.885000 	 -0.006836 
0.895000 	 0.001372 
0.905000 	 0.007586 
0.915000 	 0.003081 
0.925000 	 -0.006042 
0.935000 	 -0.006333 
0.945000 	 0.002367 
0.955000 	 0.007642 
0.965000 	 0.002094 
0.975000 	 -0.006613 
0.985000 	 -0.005822 
0.995000 	 -0.005822 


==> FigDA/burgersdet20002_0050.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.003228 
0.025000 	 0.009116 
0.035000 	 0.002122 
0.045000 	 -0.008127 
0.055000 	 -0.006568 
0.065000 	 0.004336 
0.075000 	 0.008994 
0.085000 	 0.001246 
0.095000 	 -0.008072 
0.105000 	 -0.005073 
0.115000 	 0.005970 
0.125000 	 0.042905 
0.135000 	 0.059951 
0.145000 	 0.074567 
0.155000 	 0.095236 
0.165000 	 0.120489 
0.175000 	 0.143142 
0.185000 	 0.159871 
0.195000 	 0.174527 
0.205000 	 0.193042 
0.215000 	 0.215589 
0.225000 	 0.237192 
0.235000 	 0.254531 
0.245000 	 0.269828 
0.255000 	 0.287758 
0.265000 	 0.309149 
0.275000 	 0.330322 
0.285000 	 0.348111 
0.295000 	 0.363771 
0.305000 	 0.381261 
0.315000 	 0.401939 
0.325000 	 0.423018 
0.335000 	 0.441329 
0.345000 	 0.457289 
0.355000 	 0.474326 
0.365000 	 0.494363 
0.375000 	 0.515451 
0.385000 	 0.534400 
0.395000 	 0.550762 
0.405000 	 0.567389 
0.415000 	 0.586736 
0.425000 	 0.607779 
0.435000 	 0.627432 
0.445000 	 0.644147 
0.455000 	 0.655066 
0.465000 	 0.607972 
0.475000 	 0.313474 
0.485000 	 0.017626 
0.495000 	 -0.007094 
0.505000 	 0.003605 
0.515000 	 0.009091 
0.525000 	 0.001706 
0.535000 	 -0.008302 
0.545000 	 -0.006285 
0.555000 	 0.004687 
0.565000 	 0.008921 
0.575000 	 0.000431 
0.585000 	 -0.008725 
0.595000 	 -0.005360 
0.605000 	 0.005680 
0.615000 	 0.008601 
0.625000 	 -0.000859 
0.635000 	 -0.008994 
0.645000 	 -0.004336 
0.655000 	 0.006568 
0.665000 	 0.008127 
0.675000 	 -0.002122 
0.685000 	 -0.009116 
0.695000 	 -0.003228 
0.705000 	 0.007338 
0.715000 	 0.007503 
0.725000 	 -0.003333 
0.735000 	 -0.009092 
0.745000 	 -0.002053 
0.755000 	 0.007978 
0.765000 	 0.006738 
0.775000 	 -0.004472 
0.785000 	 -0.008925 
0.795000 	 -0.000831 
0.805000 	 0.008480 
0.815000 	 0.005843 
0.825000 	 -0.005518 
0.835000 	 -0.008616 
0.845000 	 0.000416 
0.855000 	 0.008837 
0.865000 	 0.004832 
0.875000 	 -0.006453 
0.885000 	 -0.008162 
0.895000 	 0.001649 
0.905000 	 0.009052 
0.915000 	 0.003722 
0.925000 	 -0.007263 
0.935000 	 -0.007567 
0.945000 	 0.002842 
0.955000 	 0.009124 
0.965000 	 0.002533 
0.975000 	 -0.007943 
0.985000 	 -0.007005 
0.995000 	 -0.007005 


==> FigDA/burgersdet2002_0001.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.589286 
0.095000 	 0.750000 
0.105000 	 0.750000 
0.115000 	 0.750000 
0.125000 	 0.750000 
0.135000 	 0.750000 
0.145000 	 0.750000 
0.155000 	 0.750000 
0.165000 	 0.160714 
0.175000 	 0.000000 
0.185000 	 0.000000 
0.195000 	 0.000000 
0.205000 	 0.000000 
0.215000 	 0.000000 
0.225000 	 0.000000 
0.235000 	 0.000000 
0.245000 	 0.000000 
0.255000 	 0.000000 
0.265000 	 0.000000 
0.275000 	 0.000000 
0.285000 	 0.000000 
0.295000 	 0.000000 
0.305000 	 0.000000 
0.315000 	 0.000000 
0.325000 	 0.000000 
0.335000 	 0.000000 
0.345000 	 0.000000 
0.355000 	 0.000000 
0.365000 	 0.000000 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/burgersdet2002_0020.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.029475 
0.025000 	 0.016152 
0.035000 	 -0.009738 
0.045000 	 -0.030607 
0.055000 	 -0.041327 
0.065000 	 -0.041688 
0.075000 	 -0.032306 
0.085000 	 0.004461 
0.095000 	 0.032952 
0.105000 	 0.059285 
0.115000 	 0.082655 
0.125000 	 0.136122 
0.135000 	 0.187126 
0.145000 	 0.233147 
0.155000 	 0.274975 
0.165000 	 0.313701 
0.175000 	 0.350547 
0.185000 	 0.386855 
0.195000 	 0.423914 
0.205000 	 0.462704 
0.215000 	 0.503683 
0.225000 	 0.546690 
0.235000 	 0.590958 
0.245000 	 0.635277 
0.255000 	 0.678387 
0.265000 	 0.719432 
0.275000 	 0.757851 
0.285000 	 0.792447 
0.295000 	 0.820512 
0.305000 	 0.838014 
0.315000 	 0.836903 
0.325000 	 0.755737 
0.335000 	 0.354104 
0.345000 	 0.019692 
0.355000 	 0.018796 
0.365000 	 0.033616 
0.375000 	 0.041886 
0.385000 	 0.041240 
0.395000 	 0.030326 
0.405000 	 0.009258 
0.415000 	 -0.017113 
0.425000 	 -0.034925 
0.435000 	 -0.042527 
0.445000 	 -0.040118 
0.455000 	 -0.029470 
0.465000 	 -0.012970 
0.475000 	 0.008038 
0.485000 	 0.025839 
0.495000 	 0.038158 
0.505000 	 0.042814 
0.515000 	 0.037784 
0.525000 	 0.022496 
0.535000 	 -0.002590 
0.545000 	 -0.026068 
0.555000 	 -0.039508 
0.565000 	 -0.042634 
0.575000 	 -0.036377 
0.585000 	 -0.022916 
0.595000 	 -0.004140 
0.605000 	 0.016441 
0.615000 	 0.031966 
0.625000 	 0.041257 
0.635000 	 0.041904 
0.645000 	 0.032365 
0.655000 	 0.012644 
0.665000 	 -0.013955 
0.675000 	 -0.033132 
0.685000 	 -0.042118 
0.695000 	 -0.040962 
0.705000 	 -0.031274 
0.715000 	 -0.015470 
0.725000 	 0.005269 
0.735000 	 0.023767 
0.745000 	 0.036912 
0.755000 	 0.042719 
0.765000 	 0.039052 
0.775000 	 0.025083 
0.785000 	 0.001115 
0.795000 	 -0.023556 
0.805000 	 -0.038314 
0.815000 	 -0.042797 
0.825000 	 -0.037676 
0.835000 	 -0.025020 
0.845000 	 -0.006940 
0.855000 	 0.013982 
0.865000 	 0.030205 
0.875000 	 0.040474 
0.885000 	 0.042385 
0.895000 	 0.034229 
0.905000 	 0.015871 
0.915000 	 -0.010631 
0.925000 	 -0.031162 
0.935000 	 -0.041528 
0.945000 	 -0.041653 
0.955000 	 -0.032970 
0.965000 	 -0.017864 
0.975000 	 0.002424 
0.985000 	 0.021618 
0.995000 	 0.021618 


==> FigDA/burgersdet2002_0050.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.034692 
0.025000 	 0.019285 
0.035000 	 -0.012685 
0.045000 	 -0.037223 
0.055000 	 -0.049115 
0.065000 	 -0.049332 
0.075000 	 -0.039330 
0.085000 	 -0.021662 
0.095000 	 0.002382 
0.105000 	 0.025106 
0.115000 	 0.041822 
0.125000 	 0.077464 
0.135000 	 0.099294 
0.145000 	 0.111384 
0.155000 	 0.116205 
0.165000 	 0.117244 
0.175000 	 0.119042 
0.185000 	 0.126042 
0.195000 	 0.141043 
0.205000 	 0.164365 
0.215000 	 0.194247 
0.225000 	 0.227845 
0.235000 	 0.262059 
0.245000 	 0.294012 
0.255000 	 0.321363 
0.265000 	 0.342586 
0.275000 	 0.357281 
0.285000 	 0.366403 
0.295000 	 0.372225 
0.305000 	 0.377858 
0.315000 	 0.386422 
0.325000 	 0.400164 
0.335000 	 0.419923 
0.345000 	 0.445087 
0.355000 	 0.473942 
0.365000 	 0.504153 
0.375000 	 0.533243 
0.385000 	 0.559003 
0.395000 	 0.579886 
0.405000 	 0.595374 
0.415000 	 0.606218 
0.425000 	 0.614383 
0.435000 	 0.622548 
0.445000 	 0.632927 
0.455000 	 0.637950 
0.465000 	 0.535995 
0.475000 	 0.179168 
0.485000 	 0.035662 
0.495000 	 0.045065 
0.505000 	 0.050653 
0.515000 	 0.045242 
0.525000 	 0.027995 
0.535000 	 -0.003355 
0.545000 	 -0.032095 
0.555000 	 -0.047141 
0.565000 	 -0.050395 
0.575000 	 -0.042928 
0.585000 	 -0.027047 
0.595000 	 -0.004946 
0.605000 	 0.019456 
0.615000 	 0.037732 
0.625000 	 0.048715 
0.635000 	 0.049745 
0.645000 	 0.039207 
0.655000 	 0.016097 
0.665000 	 -0.017720 
0.675000 	 -0.040066 
0.685000 	 -0.049973 
0.695000 	 -0.048361 
0.705000 	 -0.036916 
0.715000 	 -0.018317 
0.725000 	 0.006289 
0.735000 	 0.028050 
0.745000 	 0.043560 
0.755000 	 0.050507 
0.765000 	 0.046641 
0.775000 	 0.030972 
0.785000 	 0.001447 
0.795000 	 -0.029223 
0.805000 	 -0.045827 
0.815000 	 -0.050618 
0.825000 	 -0.044461 
0.835000 	 -0.029527 
0.845000 	 -0.008270 
0.855000 	 0.016571 
0.865000 	 0.035652 
0.875000 	 0.047779 
0.885000 	 0.050252 
0.895000 	 0.041292 
0.905000 	 0.020073 
0.915000 	 -0.013585 
0.925000 	 -0.037857 
0.935000 	 -0.049342 
0.945000 	 -0.049191 
0.955000 	 -0.038916 
0.965000 	 -0.021122 
0.975000 	 0.002901 
0.985000 	 0.025520 
0.995000 	 0.025520 


==> FigDA/char.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{FigDA/char.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10278,7492)(706,-6983)
\put(4186,-6856){\makebox(0,0)[lb]{\smash{{\SetFigFont{25}{30.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\frac{1}{c}$}%
}}}}
\put(2251,-6811){\makebox(0,0)[lb]{\smash{{\SetFigFont{20}{24.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$T = \frac{1-(b-a)}{c}$}%
}}}}
\end{picture}%


==> FigDA/dingemans1.txt <==
gain	error
0.07	        26.1
0.1		16.81
0.25		3.35
0.5		1.23
1.0		0.95
1.5		0.9


==> FigDA/dingemans2.txt <==
gain	error
0.07	        25.5
0.1		16.75
0.25		2.6
0.5		0.71
1.0		0.46	
1.5		0.38


==> FigDA/normsobeps1m2bis.txt <==
gain	error
 5.0000000e-02  4.6512272e+01
 1.5500000e+00  3.7666989e+01
 3.0500000e+00  3.6023717e+01
 4.5500000e+00  3.4492614e+01
 6.0500000e+00  3.2836671e+01
 7.5500000e+00  3.1618684e+01
 9.0500000e+00  3.1009790e+01
 1.0550000e+01  3.0815068e+01
 1.2050000e+01  3.0796749e+01
 1.3550000e+01  3.0840129e+01
 1.5050000e+01  3.0906488e+01
 1.6550000e+01  3.0988212e+01
 1.8050000e+01  3.1076469e+01
 1.9550000e+01  3.1165825e+01
 2.1050000e+01  3.1256909e+01
 2.2550000e+01  3.1345428e+01
 2.4050000e+01  3.1430941e+01
 2.5550000e+01  3.1513347e+01
 2.7050000e+01  3.1592590e+01
 2.8550000e+01  3.1668909e+01
 3.0050000e+01  3.1735459e+01
 3.1550000e+01  3.1795893e+01
 3.3050000e+01  3.1854813e+01
 3.4550000e+01  3.1913446e+01
 3.6050000e+01  3.1971173e+01
 3.7550000e+01  3.2027143e+01
 3.9050000e+01  3.2081406e+01
 4.0550000e+01  3.2134023e+01
 4.2050000e+01  3.2185070e+01
 4.3550000e+01  3.2234580e+01
 4.5050000e+01  3.2282628e+01
 4.6550000e+01  3.2325534e+01
 4.8050000e+01  3.2365824e+01
 4.9550000e+01  3.2406251e+01


==> FigDA/normsobeps1m4bis.txt <==
gain	error
 5.0000000e-02  4.6487586e+01
 1.5500000e+00  3.6346211e+01
 3.0500000e+00  3.3991155e+01
 4.5500000e+00  3.1536873e+01
 6.0500000e+00  2.9697048e+01
 7.5500000e+00  2.8391662e+01
 9.0500000e+00  2.7676973e+01
 1.0550000e+01  2.7351791e+01
 1.2050000e+01  2.7206969e+01
 1.3550000e+01  2.7146407e+01
 1.5050000e+01  2.7099044e+01
 1.6550000e+01  2.7079272e+01
 1.8050000e+01  2.7076003e+01
 1.9550000e+01  2.7082795e+01
 2.1050000e+01  2.7093588e+01
 2.2550000e+01  2.7107994e+01
 2.4050000e+01  2.7125078e+01
 2.5550000e+01  2.7144009e+01
 2.7050000e+01  2.7164257e+01
 2.8550000e+01  2.7185422e+01
 3.0050000e+01  2.7207261e+01
 3.1550000e+01  2.7217134e+01
 3.3050000e+01  2.7227153e+01
 3.4550000e+01  2.7238727e+01
 3.6050000e+01  2.7250527e+01
 3.7550000e+01  2.7263398e+01
 3.9050000e+01  2.7277114e+01
 4.0550000e+01  2.7291487e+01
 4.2050000e+01  2.7306358e+01
 4.3550000e+01  2.7321601e+01
 4.5050000e+01  2.7337113e+01
 4.6550000e+01  2.7352835e+01
 4.8050000e+01  2.7363597e+01
 4.9550000e+01  2.7372725e+01


==> FigDA/normsobeps2m2bis.txt <==
gain	error
 5.0000000e-02  4.6582954e+01
 1.5500000e+00  3.8311206e+01
 3.0500000e+00  3.6905481e+01
 4.5500000e+00  3.6018382e+01
 6.0500000e+00  3.4716601e+01
 7.5500000e+00  3.3585182e+01
 9.0500000e+00  3.3201225e+01
 1.0550000e+01  3.3162549e+01
 1.2050000e+01  3.3247247e+01
 1.3550000e+01  3.3361447e+01
 1.5050000e+01  3.3491280e+01
 1.6550000e+01  3.3628743e+01
 1.8050000e+01  3.3766445e+01
 1.9550000e+01  3.3901878e+01
 2.1050000e+01  3.4034404e+01
 2.2550000e+01  3.4161064e+01
 2.4050000e+01  3.4281831e+01
 2.5550000e+01  3.4396984e+01
 2.7050000e+01  3.4506826e+01
 2.8550000e+01  3.4610482e+01
 3.0050000e+01  3.4697499e+01
 3.1550000e+01  3.4781922e+01
 3.3050000e+01  3.4863666e+01
 3.4550000e+01  3.4944742e+01
 3.6050000e+01  3.5022913e+01
 3.7550000e+01  3.5098293e+01
 3.9050000e+01  3.5171005e+01
 4.0550000e+01  3.5241144e+01
 4.2050000e+01  3.5308820e+01
 4.3550000e+01  3.5374151e+01
 4.5050000e+01  3.5435612e+01
 4.6550000e+01  3.5490109e+01
 4.8050000e+01  3.5544245e+01
 4.9550000e+01  3.5597214e+01


==> FigDA/normsobeps3m2bis.txt <==
gain	error
 5.0000000e-02  4.6417599e+01
 1.5500000e+00  3.7256987e+01
 3.0500000e+00  3.5959198e+01
 4.5500000e+00  3.6046639e+01
 6.0500000e+00  3.4744542e+01
 7.5500000e+00  3.4036258e+01
 9.0500000e+00  3.3786254e+01
 1.0550000e+01  3.3738133e+01
 1.2050000e+01  3.3814508e+01
 1.3550000e+01  3.3939468e+01
 1.5050000e+01  3.4104970e+01
 1.6550000e+01  3.4286734e+01
 1.8050000e+01  3.4472580e+01
 1.9550000e+01  3.4657050e+01
 2.1050000e+01  3.4836752e+01
 2.2550000e+01  3.5009905e+01
 2.4050000e+01  3.5176078e+01
 2.5550000e+01  3.5335152e+01
 2.7050000e+01  3.5486208e+01
 2.8550000e+01  3.5610966e+01
 3.0050000e+01  3.5732330e+01
 3.1550000e+01  3.5849680e+01
 3.3050000e+01  3.5963908e+01
 3.4550000e+01  3.6074450e+01
 3.6050000e+01  3.6180982e+01
 3.7550000e+01  3.6283681e+01
 3.9050000e+01  3.6382679e+01
 4.0550000e+01  3.6478116e+01
 4.2050000e+01  3.6570122e+01
 4.3550000e+01  3.6654252e+01
 4.5050000e+01  3.6730169e+01
 4.6550000e+01  3.6804722e+01
 4.8050000e+01  3.6877376e+01
 4.9550000e+01  3.6947890e+01


==> FigDA/normsobeps4m2bis.txt <==
gain	error
 5.0000000e-02  4.6402395e+01
 1.5500000e+00  3.4298087e+01
 3.0500000e+00  3.3313184e+01
 4.5500000e+00  3.4041706e+01
 6.0500000e+00  3.3238269e+01
 7.5500000e+00  3.2442210e+01
 9.0500000e+00  3.2091292e+01
 1.0550000e+01  3.2128059e+01
 1.2050000e+01  3.2298466e+01
 1.3550000e+01  3.2546712e+01
 1.5050000e+01  3.2824886e+01
 1.6550000e+01  3.3111359e+01
 1.8050000e+01  3.3394716e+01
 1.9550000e+01  3.3671370e+01
 2.1050000e+01  3.3936964e+01
 2.2550000e+01  3.4190521e+01
 2.4050000e+01  3.4431881e+01
 2.5550000e+01  3.4660385e+01
 2.7050000e+01  3.4858327e+01
 2.8550000e+01  3.5048332e+01
 3.0050000e+01  3.5229701e+01
 3.1550000e+01  3.5403842e+01
 3.3050000e+01  3.5570670e+01
 3.4550000e+01  3.5730127e+01
 3.6050000e+01  3.5882596e+01
 3.7550000e+01  3.6028464e+01
 3.9050000e+01  3.6168099e+01
 4.0550000e+01  3.6301846e+01
 4.2050000e+01  3.6423920e+01
 4.3550000e+01  3.6537268e+01
 4.5050000e+01  3.6647100e+01
 4.6550000e+01  3.6753042e+01
 4.8050000e+01  3.6855131e+01
 4.9550000e+01  3.6953552e+01


==> FigDA/normsobeps5m2bis.txt <==
gain	error
 5.0000000e-02  4.6649870e+01
 1.5500000e+00  4.4751286e+01
 3.0500000e+00  4.4425337e+01
 4.5500000e+00  4.2606231e+01
 6.0500000e+00  4.1920501e+01
 7.5500000e+00  4.1755909e+01
 9.0500000e+00  4.1833339e+01
 1.0550000e+01  4.2063366e+01
 1.2050000e+01  4.2327867e+01
 1.3550000e+01  4.2577742e+01
 1.5050000e+01  4.2796613e+01
 1.6550000e+01  4.2988540e+01
 1.8050000e+01  4.3155665e+01
 1.9550000e+01  4.3298518e+01
 2.1050000e+01  4.3421393e+01
 2.2550000e+01  4.3528281e+01
 2.4050000e+01  4.3621840e+01
 2.5550000e+01  4.3704269e+01
 2.7050000e+01  4.3777480e+01
 2.8550000e+01  4.3842400e+01
 3.0050000e+01  4.3896496e+01
 3.1550000e+01  4.3945359e+01
 3.3050000e+01  4.3989129e+01
 3.4550000e+01  4.4028645e+01
 3.6050000e+01  4.4064694e+01
 3.7550000e+01  4.4097879e+01
 3.9050000e+01  4.4128512e+01
 4.0550000e+01  4.4156902e+01
 4.2050000e+01  4.4183343e+01
 4.3550000e+01  4.4207952e+01
 4.5050000e+01  4.4230570e+01
 4.6550000e+01  4.4250196e+01
 4.8050000e+01  4.4268513e+01
 4.9550000e+01  4.4285881e+01


==> FigDA/normsobeps5m3bis.txt <==
gain	error
 5.0000000e-02  4.6483399e+01
 1.5500000e+00  3.6360653e+01
 3.0500000e+00  3.4057049e+01
 4.5500000e+00  3.1638172e+01
 6.0500000e+00  2.9964196e+01
 7.5500000e+00  2.8661809e+01
 9.0500000e+00  2.7960641e+01
 1.0550000e+01  2.7654434e+01
 1.2050000e+01  2.7532004e+01
 1.3550000e+01  2.7492351e+01
 1.5050000e+01  2.7466732e+01
 1.6550000e+01  2.7468359e+01
 1.8050000e+01  2.7485748e+01
 1.9550000e+01  2.7512478e+01
 2.1050000e+01  2.7542318e+01
 2.2550000e+01  2.7574753e+01
 2.4050000e+01  2.7609302e+01
 2.5550000e+01  2.7645263e+01
 2.7050000e+01  2.7682101e+01
 2.8550000e+01  2.7719414e+01
 3.0050000e+01  2.7756992e+01
 3.1550000e+01  2.7780591e+01
 3.3050000e+01  2.7804358e+01
 3.4550000e+01  2.7829326e+01
 3.6050000e+01  2.7854205e+01
 3.7550000e+01  2.7879863e+01
 3.9050000e+01  2.7906076e+01
 4.0550000e+01  2.7932658e+01
 4.2050000e+01  2.7959453e+01
 4.3550000e+01  2.7986335e+01
 4.5050000e+01  2.8013203e+01
 4.6550000e+01  2.8040008e+01
 4.8050000e+01  2.8060617e+01
 4.9550000e+01  2.8079839e+01


==> FigDA/testcontrol_0001.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.375000 
0.095000 	 0.750000 
0.105000 	 0.750000 
0.115000 	 0.750000 
0.125000 	 0.750000 
0.135000 	 0.750000 
0.145000 	 0.750000 
0.155000 	 0.750000 
0.165000 	 0.375000 
0.175000 	 0.000000 
0.185000 	 0.000000 
0.195000 	 0.000000 
0.205000 	 0.000000 
0.215000 	 0.000000 
0.225000 	 0.000000 
0.235000 	 0.000000 
0.245000 	 0.000000 
0.255000 	 0.000000 
0.265000 	 0.000000 
0.275000 	 0.000000 
0.285000 	 0.000000 
0.295000 	 0.000000 
0.305000 	 0.000000 
0.315000 	 0.000000 
0.325000 	 0.000000 
0.335000 	 0.000000 
0.345000 	 0.000000 
0.355000 	 0.000000 
0.365000 	 0.000000 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/testcontrol_0020.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.052622 
0.095000 	 0.085169 
0.105000 	 0.115500 
0.115000 	 0.144842 
0.125000 	 0.173622 
0.135000 	 0.202044 
0.145000 	 0.230223 
0.155000 	 0.258232 
0.165000 	 0.286123 
0.175000 	 0.313934 
0.185000 	 0.341696 
0.195000 	 0.369437 
0.205000 	 0.397183 
0.215000 	 0.424962 
0.225000 	 0.452801 
0.235000 	 0.480731 
0.245000 	 0.508791 
0.255000 	 0.537029 
0.265000 	 0.517134 
0.275000 	 0.107859 
0.285000 	 0.000068 
0.295000 	 0.000000 
0.305000 	 0.000000 
0.315000 	 0.000000 
0.325000 	 0.000000 
0.335000 	 0.000000 
0.345000 	 0.000000 
0.355000 	 0.000000 
0.365000 	 0.000000 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/testcontrol_0050.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.014292 
0.095000 	 0.023125 
0.105000 	 0.031350 
0.115000 	 0.039301 
0.125000 	 0.047093 
0.135000 	 0.054779 
0.145000 	 0.062391 
0.155000 	 0.069947 
0.165000 	 0.077459 
0.175000 	 0.084936 
0.185000 	 0.092385 
0.195000 	 0.099811 
0.205000 	 0.107216 
0.215000 	 0.114604 
0.225000 	 0.121977 
0.235000 	 0.129336 
0.245000 	 0.136685 
0.255000 	 0.144023 
0.265000 	 0.151352 
0.275000 	 0.158673 
0.285000 	 0.165987 
0.295000 	 0.173294 
0.305000 	 0.180595 
0.315000 	 0.187891 
0.325000 	 0.195182 
0.335000 	 0.202468 
0.345000 	 0.209750 
0.355000 	 0.217028 
0.365000 	 0.224303 
0.375000 	 0.231574 
0.385000 	 0.238843 
0.395000 	 0.246109 
0.405000 	 0.253372 
0.415000 	 0.260633 
0.425000 	 0.267892 
0.435000 	 0.275149 
0.445000 	 0.282404 
0.455000 	 0.286719 
0.465000 	 0.137993 
0.475000 	 0.002078 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/testobs_0001.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.500000 
0.135000 	 1.000000 
0.145000 	 1.000000 
0.155000 	 1.000000 
0.165000 	 1.000000 
0.175000 	 1.000000 
0.185000 	 1.000000 
0.195000 	 1.000000 
0.205000 	 1.000000 
0.215000 	 1.000000 
0.225000 	 1.000000 
0.235000 	 1.000000 
0.245000 	 1.000000 
0.255000 	 0.500000 
0.265000 	 0.000000 
0.275000 	 0.000000 
0.285000 	 0.000000 
0.295000 	 0.000000 
0.305000 	 0.000000 
0.315000 	 0.000000 
0.325000 	 0.000000 
0.335000 	 0.000000 
0.345000 	 0.000000 
0.355000 	 0.000000 
0.365000 	 0.000000 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/testobs_0020.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.080113 
0.135000 	 0.129676 
0.145000 	 0.175878 
0.155000 	 0.220589 
0.165000 	 0.264462 
0.175000 	 0.307810 
0.185000 	 0.350811 
0.195000 	 0.393581 
0.205000 	 0.436204 
0.215000 	 0.478743 
0.225000 	 0.521257 
0.235000 	 0.563796 
0.245000 	 0.606419 
0.255000 	 0.649189 
0.265000 	 0.692190 
0.275000 	 0.735538 
0.285000 	 0.779411 
0.295000 	 0.824122 
0.305000 	 0.870324 
0.315000 	 0.919887 
0.325000 	 1.000000 
0.335000 	 0.999959 
0.345000 	 0.866025 
0.355000 	 0.133975 
0.365000 	 0.000041 
0.375000 	 0.000000 
0.385000 	 0.000000 
0.395000 	 0.000000 
0.405000 	 0.000000 
0.415000 	 0.000000 
0.425000 	 0.000000 
0.435000 	 0.000000 
0.445000 	 0.000000 
0.455000 	 0.000000 
0.465000 	 0.000000 
0.475000 	 0.000000 
0.485000 	 0.000000 
0.495000 	 0.000000 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/testobs_0050.txt <==
x	u
0.005000 	 0.000000 
0.015000 	 0.000000 
0.025000 	 0.000000 
0.035000 	 0.000000 
0.045000 	 0.000000 
0.055000 	 0.000000 
0.065000 	 0.000000 
0.075000 	 0.000000 
0.085000 	 0.000000 
0.095000 	 0.000000 
0.105000 	 0.000000 
0.115000 	 0.000000 
0.125000 	 0.035855 
0.135000 	 0.058018 
0.145000 	 0.078659 
0.155000 	 0.098613 
0.165000 	 0.118170 
0.175000 	 0.137466 
0.185000 	 0.156578 
0.195000 	 0.175552 
0.205000 	 0.194421 
0.215000 	 0.213206 
0.225000 	 0.231923 
0.235000 	 0.250585 
0.245000 	 0.269200 
0.255000 	 0.287777 
0.265000 	 0.306321 
0.275000 	 0.324837 
0.285000 	 0.343330 
0.295000 	 0.361804 
0.305000 	 0.380261 
0.315000 	 0.398704 
0.325000 	 0.417136 
0.335000 	 0.435559 
0.345000 	 0.453975 
0.355000 	 0.472387 
0.365000 	 0.490796 
0.375000 	 0.509204 
0.385000 	 0.527613 
0.395000 	 0.546025 
0.405000 	 0.564441 
0.415000 	 0.582864 
0.425000 	 0.601296 
0.435000 	 0.619735 
0.445000 	 0.638121 
0.455000 	 0.655174 
0.465000 	 0.645714 
0.475000 	 0.388253 
0.485000 	 0.030415 
0.495000 	 0.000011 
0.505000 	 0.000000 
0.515000 	 0.000000 
0.525000 	 0.000000 
0.535000 	 0.000000 
0.545000 	 0.000000 
0.555000 	 0.000000 
0.565000 	 0.000000 
0.575000 	 0.000000 
0.585000 	 0.000000 
0.595000 	 0.000000 
0.605000 	 0.000000 
0.615000 	 0.000000 
0.625000 	 0.000000 
0.635000 	 0.000000 
0.645000 	 0.000000 
0.655000 	 0.000000 
0.665000 	 0.000000 
0.675000 	 0.000000 
0.685000 	 0.000000 
0.695000 	 0.000000 
0.705000 	 0.000000 
0.715000 	 0.000000 
0.725000 	 0.000000 
0.735000 	 0.000000 
0.745000 	 0.000000 
0.755000 	 0.000000 
0.765000 	 0.000000 
0.775000 	 0.000000 
0.785000 	 0.000000 
0.795000 	 0.000000 
0.805000 	 0.000000 
0.815000 	 0.000000 
0.825000 	 0.000000 
0.835000 	 0.000000 
0.845000 	 0.000000 
0.855000 	 0.000000 
0.865000 	 0.000000 
0.875000 	 0.000000 
0.885000 	 0.000000 
0.895000 	 0.000000 
0.905000 	 0.000000 
0.915000 	 0.000000 
0.925000 	 0.000000 
0.935000 	 0.000000 
0.945000 	 0.000000 
0.955000 	 0.000000 
0.965000 	 0.000000 
0.975000 	 0.000000 
0.985000 	 0.000000 
0.995000 	 0.000000 


==> FigDA/thacker1.txt <==
gain	error
1.0		40
3.0		15
6.0		5.65
10.0		3.36
13.0		3.0
16.0		2.7


==> FigDA/thacker2.txt <==
gain	error
1.0		23
3.0		11.1
6.0		3.74
10.0		2.40
13.0		2.18
16.0		2.11


==> FigDA/thacker3.txt <==
gain	error
1.0		32.1
3.0		21.09
6.0		20.37
10.0		20.21
13.0		16.86
16.0		19.8
30.0		26.24

